A Convex Approach to Consensus on SO(n)

This paper introduces several new algorithms for consensus over the special orthogonal group. By relying on a convex relaxation of the space of rotation matrices, consensus over rotation elements is reduced to solving a convex problem with a unique global solution. The consensus protocol is then implemented as a distributed optimization using (i) dual decomposition, and (ii) both semi and fully distributed variants of the alternating direction method of multipliers technique -- all with strong convergence guarantees. The convex relaxation is shown to be exact at all iterations of the dual decomposition based method, and exact once consensus is reached in the case of the alternating direction method of multipliers. Further, analytic and/or efficient solutions are provided for each iteration of these distributed computation schemes, allowing consensus to be reached without any online optimization. Examples in satellite attitude alignment with up to 100 agents, an estimation problem from computer vision, and a rotation averaging problem on $SO(6)$ validate the approach.

==> biblio/scherrer.bib.txt <==
@ARTICLE{scherrer, 
title={Multiobjective output-feedback control via LMI optimization}, 
author={Scherer, C. and Gahinet, P. and Chilali, M.}, 
journal={Automatic Control, IEEE Transactions on}, 
year={1997}, 
month={Jul}, 
volume={42}, 
number={7}, 
pages={896-911}, 
keywords={H&infin, control, Lyapunov methods, MIMO systems, closed loop systems, 
control system synthesis, feedback, linear systems, matrix algebraH&infin, 
control, H2 control, Lyapunov function, MIMO systems, asymptotic disturbance 
rejection, closed-loop system, linear matrix inequality, linear time invariant 
systems, multiobjective synthesis, optimization, output-feedback, pole location, 
time-domain constraints}, 
doi={10.1109/9.599969}, 
ISSN={0018-9286}, }


